Evidence for multiple molecular species in the hot Jupiter HD 209458b

Molecular species in planetary atmospheres provide key insights into their atmospheric processes and formation conditions. In recent years, high-resolution Doppler spectroscopy in the near-infrared has allowed detections of H$_2$O and CO in the atmospheres of several hot Jupiters. This method involves monitoring the spectral lines of the planetary thermal emission Doppler-shifted due to the radial velocity of the planet over its orbit. However, aside from CO and H$_2$O, which are the primary oxygen- and carbon-bearing species in hot H$_2$-rich atmospheres, little else is known about molecular compositions of hot Jupiters. Several recent studies have suggested the importance and detectability of nitrogen-bearing species in such atmospheres. In this Letter, we confirm potential detections of CO and H$_2$O in the hot Jupiter HD 209458b using high-resolution spectroscopy. We also report a cross-correlation peak with a signal-to-noise ratio of $4.7$ from a search for HCN. The results are obtained using high-resolution phase-resolved spectroscopy with the Very Large telescope CRyogenic high-resolution InfraRed Echelle Spectrograph (VLT CRIRES) and standard analysis methods reported in the literature. A more robust treatment of telluric contamination and other residuals would improve confidence and enable unambiguous molecular detections. The presence of HCN could provide constraints on the C/O ratio of HD~209458b and its potential origins.

==> responses.txt <==
We thank the referee for the detailed review of our manuscript. We have now addressed all the comments raised by the referee and list our responses below. The revised manuscript contains the changes highlighted in bold. 

COMMENT: This is a brief report of a ground-based detection of HCN in the atmosphere of the famous hot Jupiter HD209458b. The study's one implicit strength outweighs its many weaknesses. The strength is that, as best I can tell, the work presented here is replicable, in the sense that anyone who wishes can access the same data and check for themselves. That said, there are many issues with the present version.

The authors state that they use "750,000 lines" of HCN. They then present results as "just so" images. I expect that there is something credible in the general claims that H2O, CO, HCN are present. But I would like to have seen a kind of nested analysis that first shows what they get using only the 10 strongest lines, then the 100 strongest lines, etc - as far as one can tell, the authors have no idea what lines actually contribute to these detections. For HCN this is highly germane because the high temperature HCN linelist is incomplete (of triatomics, only H2O and CO2 are in reasonable shape).

RESPONSE: We thank the referee for pointing this out which may not have been clear in the previous version. The 750,000 is the number of lines at the native resolution of the line list, not the number of lines at the observed resolution of 10^5. In practise the number of spectral lines used to cross-correlate with the data is ~1000 lines. We agree that this could be a source of confusion, and therefore we have now clarified this in the text. 

We have also now conducted a detailed nested analysis as suggested by the referee. We explored a wide range from 10 strongest lines to 5000 lines. For illustration we show five cases in the attached document  10,100,250,500,750. We find that the required number for a strong (>4.5-sigma) HCN detection is ~750, with a minimum of ~250 lines required to detect it at 4-sigma. We also find that the detection significance does not improve by adding lines beyond this, these extra weaker lines are more likely to correlate with noise and thus in fact slightly reduce the detection significances. This is now described in the modelling section.

COMMENT:
A puzzle is the Doppler (pls consistently capitalize - the occasional lower case "doppler" is jarring, doubly so when used as a verb) shift of order 150 km/s, which seems inconsistent with the statement in the text that the data were obtained near secondary eclipse (at which point one would not expect a Doppler shift different from the star's). The 150 km/s is closer to quadrature, a full day before and a full day after eclipse, given that this is a 3.5 day orbit. I don't understand this at all.

RESPONSE:
We thank the referee for pointing this out. We have now replaced all instances to upper case "Doppler".

The 140 km/s refers to the orbital velocity semi amplitude of the planet (i.e. the maximum) and not the observed Doppler shift near secondary eclipse. The referee is correct that exactly at the secondary eclipse itself the Doppler shift due to the planetary radial velocity itself is zero, though we still have the radial systemic velocity of the system. However, the observations are taken before and/or after the secondary eclipse where the planetary radial velocity, and hence the Doppler shift, is indeed non-zero, i.e. via Kp*sin(phi). These are the phases that are used to derive the Vsys and Kp of the planet. This is described in section 2 and Fig. 2, and we have now further clarified it. 

COMMENT:
The authors report absolute abundances of 1e-3, 1e-4, and 1e-5 for CO, H2O, and HCN. Uncertainties in these abundances are not given, but I infer given the round numbers that the uncertainty approaches a factor of ten. Most of the claims in the discussion re C/O ratio hinge on the CO/H2O ratio, but the study does not in fact obtain a CO/H2O ratio - rather, it appears to obtain CO and H2O independently and then divides them. I infer that the CO/H2O ratio so obtained is good to perhaps a factor of ten. which means that the C/O ratio may or may not be solar. In principle one could think that the CO/H2O ratio could be directly obtained without reference to absolute abundances given that both molecules are being investigated using the same spectrum using lines in the same spectral window.

RESPONSE: This may not have been clear in the previous manuscript, but we do not actually use the CO/H2O ratio to determine the C/O ratio. This was already done in a previous study which constrained C/O=0.97 (+0.01/-0.03) (Brogi et al. 2017), which we cite. We use our HCN abundance constraints to independently confirm a super-solar C/O ratio, consistent with that found by Brogi et al. 2017. The HCN constraints we obtained were a 3-sigma lower limit of 1e-6.5 and a best fit abundance of 1e-5. We have now clarified this in section 4. 

COMMENT:
Trace HCN is not a trusty indicator of high C/O ratio. One can devise a photochemical atmosphere within the bounds of the known HD209245b T-P profile that predicts 1e-5 HCN. Whether such an atmosphere is plausible (it would be relatively cool at depths below where data constrains things) is a fair question. What is perhaps more to the point is that HD209458b is known for the relatively clarity of its skies, which is inconsistent with a high C/O ratio, because that would generate acetylene and a suite of hydrocarbons and the atmosphere would be prone to become sooty. Overall, I think the better approach is to suggest the possibility of high C/O, also raise the possibility that predictions of sooty atmospheres are wrong, and stop there.

RESPONSE: 
In this work we detect HCN and constrain its abundance in the photosphere (~0.1 bar) > log(HCN)=-6.5. 

The HCN abundance we require to explain the data is significantly greater than the predicted equilibrium value for a solar C/O ratio of log(HCN) ~ -8 in the photosphere. But, it is consistent with that predicted for high C/O atmospheres as shown by detailed chemical models of Moses et al. 2013. As the referee pointed out, even considering photochemistry does not allow for significant HCN abundance in the lower atmosphere where the observations probe. We agree with the referee on the possible lack of evidence for a sooty atmosphere. But because here we are concerned with dayside thermal emission spectra in the infrared the current observations are not sensitive to the presence of such soots. As such we prefer to not comment on it.  

COMMENT:
As to the CO/CO2 snow line... It is sometimes helpful to think of compounded speculations as a Taylor series. One should recognize when a speculation depends on a previous speculation. This is a (speculation)^2 term. These terms are rarely helpful - indeed, it is often best to avoid them. The first order speculation is the high C/O ratio. I would not go further.

RESPONSE: We may not have been clear about this in the previous version of the manuscript. As noted in comments above, our inference of a super-solar C/O ratio is an independent confirmation of a previous measurement from Brogi et. al 2017, as discussed in section 4. As such, we believe it merits a brief mention of the possible implications for formation given the extensive literature on the subject. Nevertheless, we have taken the referees comment onboard and edited the text to convey the potential nature of the implications rather than appearing definitive on the planet's formation mechanism. 

